AI Total: Analyzing Security ML Models with Imperfect Data in Production

Development of new machine learning models is typically done on manually curated data sets, making them unsuitable for evaluating the models' performance during operations, where the evaluation needs to be performed automatically on incoming streams of new data. Unfortunately, pure reliance on a fully automatic pipeline for monitoring model performance makes it difficult to understand if any observed performance issues are due to model performance, pipeline issues, emerging data distribution biases, or some combination of the above. With this in mind, we developed a web-based visualization system that allows the users to quickly gather headline performance numbers while maintaining confidence that the underlying data pipeline is functioning properly. It also enables the users to immediately observe the root cause of an issue when something goes wrong. We introduce a novel way to analyze performance under data issues using a data coverage equalizer. We describe the various modifications and additional plots, filters, and drill-downs that we added on top of the standard evaluation metrics typically tracked in machine learning (ML) applications, and walk through some real world examples that proved valuable for introspecting our models.

==> revision_report.txt <==
Revision Report:

Thanks to all the reviewers for very extensive review and a lot of great suggestions. We appreciate the reviewers' optimistic comment regarding the clarity and flow of writing, and their remarks about the Introduction and Lesson Learned sections. Based on their feedback, we have decided to reformat and resubmit this work as a Short Paper, and as we continue work on this project in our organization, we would benefit from more user feedback on this product in future and will include this in a future version of this work as it evolves. The major changes for this new version are as follows: 

1. Most of the reviewers appreciated the Lesson Learned section, so we kept it an expanded a bit. R1, R2 and R3 all suggested expanding and re-organizing Design Decision section, but this section is not extended since it is now submitted as a short paper, and extension will require more space. A design paper will also shift its focus and will require different type of evaluation.

2. The reviewers suggested to improve the Related Work section, and this was a great suggestion, we added two more relevant references, thanks to the reviewers for pointing that out. We have also emphasized the new capabilities: Correlate model and data issues, and Prediction breakdown based on the needs of the cyber domain, but other domains can use their own methods of breakdown ('It helps correlate model issues with data issues and shows the breakdown of the model performance based on cyber-domain specific categories.'). It is custom designed to support simple to complex workflows which classical visualization tool could not provide.

3. Reviewers R1 and R2 mentioned the evaluation of the system has room for improvement. A formal user evaluation was not done in this version of the work and will be part of ongoing research. Since this work focuses on an application, we presented the practical use cases in this version of the work. We have also removed the third use case and explained the first 2 use cases in a better way.
4. R2 pointed out that, the system's name AI Total is used only in the title, so now the name AI Total is used more times in the text.

5. Thanks to R2 for listing several prior works and we included some of these in the new version. Due to the short nature of this work, we decided to focus on use of ML for malware and use of visualization for MLSec, so we could not include all the related work suggestion from R2, but included most of them. Since our work is not about malware classification, we do not expand on that in the Related Work section, rather included them in the problem introduction.

6. R2 also asked about the context of live monitoring. We included that Data is aggregated nightly in the description of the Data Pipeline, so we can check daily performance.
7. R2 asked to Elaborate on the team usage. This is very helpful suggestion. We have added some anecdotes in the Lesson Learned section: sending FP files to threat researchers, contacting dev ops team in case of data pipeline failures. The tool does not have any built-in or automated way to do such thing, so the collaboration is still very human-driven, but all the teams have access to the system.

8. R3 mentioned the good parts of the paper can be retrieved, so we did not make any major changes to those parts other than reducing some texts. To make it a short paper and utilize the limited space:
a. System Back-end architecture diagram is removed since it is not very relevant for the main contribution. 
b. Table 1 is removed as already discussed in the text.
